At which magnetic field, exactly, does the Kondo resonance begin to split? A Fermi liquid description of the low-energy properties of the Anderson model

This paper is a corrected version of Phys. Rev. B 95, 165404 (2017), which we have retracted because it contained a trivial but fatal sign error that lead to incorrect conclusions. --- We extend a recently-eveloped Fermi-liquid (FL) theory for the asymmetric single-impurity Anderson model [C. Mora $et al.$, Phys. Rev. B, 92, 075120 (2015)] to the case of an arbitrary local magnetic field. To describe the system's low-lying quasiparticle excitations for arbitrary values of the bare Hamiltonian's model parameters, we construct an effective low-energy FL Hamiltonian whose FL parameters are expressed in terms of the local level's spin-dependent ground-state occupations and their derivatives with respect to level energy and local magnetic field. These quantities are calculable with excellent accuracy from the Bethe Ansatz solution of the Anderson model. Applying this effective model to a quantum dot in a nonequilibrium setting, we obtain exact results for the curvature of the spectral function, $c_A$, describing its leading $\sim\varepsilon^2$ term, and the transport coefficients $c_V$ and $c_T$, describing the leading $\sim V^2$ and $\sim T^2$ terms in the nonlinear differential conductance. A sign change in $c_A$ or $c_V$ is indicative of a change from a local maximum to a local minimum in the spectral function or nonlinear conductance, respectively, as is expected to occur when an increasing magnetic field causes the Kondo resonance to split into two subpeaks. We find that the fields $B_A$, $B_T$ and $B_V$ at which $c_A$, $c_T$ and $c_V$ change sign, respectively, are all of order $T_K$, as expected, with $B_A = B_T = B_V = 0.75073\,T_K$ in the Kondo limit.

==> response.txt <==
Dear Editors,

thank you very much for sending us the new referee reports. We are
pleased that both referees have taken a positive view of our corrected
version of the retracted paper.

We have taken the request of the second Referee -- that we should
clarify why our previous NRG results were incorrect -- as an incentive
to perform a new and more careful NRG analysis. To this end, we have
solicited the expertise of Andreas Weichselbaum, who used an NRG code
which exploits all available symmetries to improve the accuracy
of the numerics, and a more suitable scheme for extracting curvature
coefficients from the discrete NRG data for the equilibrium spectral
function. We are happy to report that his NRG results for C_T and C_V
are indeed consistent with our corrected FL results. We have included
his analysis as a new appendix D, and have included him in the author list.

All changes with respect to the last version are highlighted in blue. 

We hope that the paper will now be found suitable for publication.

Sincerely,
Michele Filippone, Pascu Moca, Jan von Delft, and Christophe Mora



